preCICE v2: A Sustainable and User-Friendly Coupling Library

preCICE is a free/open-source coupling library. It enables creating partitioned multi-physics simulations by gluing together separate software packages. This paper summarizes the development efforts in preCICE of the past five years. During this time span, we have turned the software from a working prototype -- sophisticated numerical coupling methods and scalability on ten thousands of compute cores -- to a sustainable and user-friendly software project with a steadily-growing community. Today, we know through forum discussions, conferences, workshops, and publications of more than 100 research groups using preCICE. We cover the fundamentals of the software alongside a performance and accuracy analysis of different data mapping methods. Afterwards, we describe ready-to-use integration with widely-used external simulation software packages, tests and continuous integration from unit to system level, and community building measures, drawing an overview of the current preCICE ecosystem.

==> figs/mapping/style.yml <==
nn:
  name: Nearest Neighbor
  line: solid
  marker: d
  color: '#0173b2'
np:
  name: Nearest Projection
  line: dashed
  marker: d
  color: '#0173b2'
tps:
  name: G-TPS
  line: dotted
  marker: d
  color: black

compact-tps-c2-n3-on:
  name: C-TPS, r=3h, integr.
  line: dashed
  marker: d
  color: '#de8f05'
compact-tps-c2-n3-separate:
  name: C-TPS, r=3h
  line: solid
  marker: d
  color: '#de8f05'

gaussian-n3-on:
  name: Gaussian, r=3h, integr.
  line: dashed
  marker: s
  color: '#de8f05'
gaussian-n3-separate:
  name: Gaussian, r=3h
  line: solid
  marker: s
  color: '#de8f05'



compact-tps-c2-n5-on:
  name: C-TPS, r=5h, integr.
  line: dashed
  marker: d
  color: '#029e73'
compact-tps-c2-n5-separate:
  name: C-TPS, r=5h
  line: solid
  marker: d
  color: '#029e73'

gaussian-n5-on:
  name: Gaussian, r=5h, integr.
  line: dashed
  marker: s
  color: '#029e73'
gaussian-n5-separate:
  name: Gaussian, r=5h
  line: solid
  marker: s
  color: '#029e73'

compact-tps-c2-n7-separate:
  name: C-TPS, r=7h
  line: solid
  marker: d
  color: '#d55e00'
compact-tps-c2-n7-on:
  name: C-TPS, r=7h, integr.
  line: dashed
  marker: d
  color: '#d55e00'

gaussian-n7-separate:
  name: Gaussian, r=7h
  line: solid
  marker: s
  color: '#d55e00'
gaussian-n7-on:
  name: Gaussian, r=7h, integr.
  line: dashed
  marker: s
  color: '#d55e00'

compact-tps-c2-n10-separate:
  name: C-TPS, r=10h
  line: solid
  marker: d
  color: '#cc78bc'

compact-tps-c2-n15-separate:
  name: C-TPS, r=15h
  line: solid
  marker: d
  color: '#ca9161'

compact-tps-c2-n20-separate:
  name: C-TPS, r=20h
  line: solid
  marker: d
  color: '#fbafe4'

